End-to-End Modelling of Earthquake-Induced Polarisation Perturbations in Submarine Optical Fibres

We present an end-to-end model of earthquake-perturbed signal propagation in submarine fibres. Ground displacements are converted to fibre strain via ocean pressure, and injected into a split-step model. Our model shows good qualitative alignment with measurements from the Curie cable during the 2020 Oaxaca earthquake.

==> figures/pacific_response.csv <==
0.0010622988691548763, 2.177851026569549
0.001288950444072539, 1.9378668951104219
0.001526606243141444, 1.9378668951104219
0.0017863580192457385, 1.8279816465710121
0.0023025269621793337, 1.8638996861779804
0.002932186575326661, 2.0947237682875404
0.004316886235406728, 2.264277116503777
0.005769721566965313, 2.7506581487954023
0.007436885175914839, 2.2206436550279043
0.00970234336986846, 2.2206436550279043
0.010687383436743945, 1.8638996861779804
0.01135319533907763, 1.4473160568056787
0.012207146966133207, 1.0196490154451738
0.01344648971102327, 0.7045102627380546
0.01517407974863496, 0.43313144898918493
0.015925744263935476, 0.2768557330109433
0.017123628632175678, 0.1735547961136754
0.017971866168105862, 0.11760411963683272
0.018190411331788257, 0.08285330922442255
0.018190411331788257, 0.06433550350871321
0.018635506769444064, 0.051938925134050136
0.019558636830395125, 0.03319913440445415
0.020527495141185282, 0.024317307855365206
0.02128550652920904, 0.017811652982532896
0.022071508729576042, 0.014379589189787942
0.023731658161367998, 0.01524398776565904
0.03133740223858911, 0.014379589189787942
0.036669455560484225, 0.01746841581047021
0.04395867762708601, 0.01524398776565904
0.049606439620528894, 0.017811652982532896
0.05530726111974171, 0.02081181032464947
0.06019044567806669, 0.028971556675942523
0.06394024237773818, 0.034516612662045275
0.07215521357901021, 0.028971556675942523
0.07758250168566802, 0.040330518255455444
0.08341801332506348, 0.05614302058212441
0.08861486122236115, 0.08614126945081946
0.09188711014960255, 0.10464495844410558
0.09413546686683034, 0.16055868509635524
0.09413546686683034, 0.20677258526706604
0.09761157320183214, 0.2992652827642463
0.09879856942376865, 0.40069774780544426
0.10121604045811489, 0.5261708211322089
0.10495360857298876, 0.8073135718447565
0.11015259952492129, 1.313136457626628
0.11015259952492129, 2.264277116503777
0.11149209970080926, 1.4757543923599046
0.11149209970080926, 3.277124627773579
0.1170149819097936, 4.5619963091446545
0.12281144608535827, 5.875084055742968
0.130462460295751, 7.137089234793041
0.1369250599134931, 7.420318302598674
0.15082651289576846, 5.875084055742968
0.17020453546420372, 6.99955487298442
0.18300678502046855, 8.020941559986149
0.19677197950210729, 6.228252301642065
0.21674945055821598, 8.339245524841116
0.22748636992297358, 9.371972075541283
0.26299500890154853, 8.020941559986149
0.28621534453892755, 5.990523673095963
0.3003933323832169, 4.836231063747677
0.30774356208980647, 4.059295844965375
0.3229879735643078, 3.213973218365536
0.3349148336352792, 2.6456671886283063
0.3431097590679889, 2.2206436550279043
0.36010607350794116, 1.6910989274043242
0.37794431883708335, 1.2386760669896126
0.39666620101612066, 0.9432957708206536
0.40637210118100603, 0.7468604063867917
0.42137805677138496, 0.48677015598994716
0.4422514763163053, 0.3234887300109623
0.4698032431728847, 0.22790113017282337
0.49307545690287546, 0.15746465956842584
0.5112830759482948, 0.12227113500949485
0.5497401800103742, 0.08448129517705716
0.5700402367896366, 0.06559963281082896
0.6511008974541375, 0.05093804274539876
0.7436885175914831, 0.03731049285500128
0.7996264276381703, 0.03012126725405935
0.8597718112525884, 0.024317307855365206
0.9356827196467328, 0.020017436094701167
1.018295948281907, 0.016801656929748346
1.0558981944335797, 0.01524398776565904
1.14912547876896, 0.013302818384955017
1.2207146966133195, 0.011385130897615382
1.4112576178114549, 0.011836939738011676
1.7331858884240245, 0.01053259078691041
1.7971866168105872, 0.013564205668865369
2.003721094624059, 0.01746841581047021
2.128550652920904, 0.02041075900569873
2.316484487819226, 0.014662133959873341
2.316484487819226, 0.012548492322523292
2.316484487819226, 0.010950567327768597
2.460798851825174, 0.009014249562003513
2.645892397792763, 0.008178545164583169
2.879503331299633, 0.007714787065217018
3.058893132567293, 0.007277326011401088
3.5363596812451368, 0.007566120251534557
4.188391254457488, 0.00713708923479304
4.842162612301513, 0.0066026505093133145
5.464278277377302, 0.00713708923479304
6.241307649397468, 0.00713708923479304
6.958564947100452, 0.00713708923479304
7.852593629458325, 0.006864670849437775
8.755021518455063, 0.006732386091149897
9.879856942376856, 0.006864670849437775

